The NuSTAR view of five changing-look active galactic nuclei

Changing-look active galactic nuclei (CLAGNs) are known to change their spectral type between 1 and 2 (changing-state) or change their absorption between Compton-thick and Compton-thin (changing-obscuration) on timescales of years or less. The physical mechanism and possible connection between the two types of CLAGNs are still unclear. We explore the evolution of the broadband X-ray spectra from Nuclear Spectroscopic Telescope Array (\nustar\,) and column density in five CLAGNs with moderate inclination viewing angles, which have shown significant variations of both optical types and X-ray absorption. Based on a phenomenological and two clumpy torus models, we find that the X-ray photon index ($\Gamma$) and the Eddington-scaled X-ray $2-10$ keV luminosity ($L_{\rm X}/L_{\rm Edd}$) are positively correlated for the five sources, which are similar to other bright AGNs and optical CLAGNs at type 1 phase. We find a significant negative correlation between log$N_\mathrm{H,los}$ and log$L_{\rm X}/L_{\rm Edd}$ except for ESO 362-G18. Similar to changing-state AGNs, changing-obscuration AGNs may be also triggered by the evolution of the accretion disc. Our results support the disc wind scenario, where the disc wind proportional to the accretion rate and formed at moderate inclination angles would push the obscuration material further away and decrease the column density from the line of sight observed in the changing-look AGNs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
